Combinatorial Trace Method for Network Immunization

Immunizing a subset of nodes in a network - enabling them to identify and withstand the spread of harmful content - is one of the most effective ways to counter the spread of malicious content. It has applications in network security, public health policy, and social media surveillance. Finding a subset of nodes whose immunization results in the least vulnerability of the network is a computationally challenging task. In this work, we establish a relationship between a widely used network vulnerability measure and the combinatorial properties of networks. Using this relationship and graph summarization techniques, we propose an efficient approximation algorithm to find a set of nodes to immunize. We provide theoretical justifications for the proposed solution and analytical bounds on the runtime of our algorithm. We empirically demonstrate on various real-world networks that the performance of our algorithm is an order of magnitude better than the state of the art solution. We also show that in practice the runtime of our algorithm is significantly lower than that of the best-known solution.

==> AppliedMathematicsAndComputing_200_0.2_0.05_20000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
1001	0.5669	0.5712	0.5948
2001	0.5381	0.5376	0.5645
3001	0.5179	0.5176	0.5468
4001	0.5098	0.5087	0.5373
5001	0.5006	0.5004	0.5255
6001	0.4954	0.4898	0.5195
7001	0.4891	0.4817	0.5089
8001	0.4823	0.4748	0.5054
9001	0.4743	0.4669	0.4974
10001	0.4729	0.4656	0.4959
11001	0.4696	0.4624	0.4921
12001	0.4645	0.4593	0.489
13001	0.4625	0.455	0.4879
14001	0.4584	0.4509	0.4844
15001	0.4598	0.4503	0.4837
16001	0.4535	0.4485	0.4827
17001	0.4551	0.4468	0.4795
18001	0.4532	0.4476	0.4797
19001	0.4497	0.442	0.4762


==> AppliedMathematicsAndComputing_200_0.2_0.15_20000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
1001	0.2965	0.2982	0.3298
2001	0.283	0.2819	0.3156
3001	0.2712	0.2669	0.3134
4001	0.269	0.2609	0.3064
5001	0.2595	0.2627	0.3032
6001	0.257	0.2497	0.2996
7001	0.256	0.2517	0.304
8001	0.2499	0.248	0.2912
9001	0.2524	0.2445	0.2942
10001	0.2469	0.245	0.2935
11001	0.244	0.244	0.2937
12001	0.2495	0.245	0.2904
13001	0.2442	0.245	0.2911
14001	0.2402	0.2406	0.2896
15001	0.2456	0.2431	0.2887
16001	0.2408	0.2401	0.2863
17001	0.2419	0.2401	0.2864
18001	0.2421	0.2422	0.2891
19001	0.2417	0.2405	0.2894


==> AppliedMathematicsAndComputing_200_0.2_0.1_20000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
1001	0.3985	0.3925	0.4298
2001	0.3789	0.3664	0.4065
3001	0.3668	0.3558	0.3995
4001	0.354	0.3529	0.391
5001	0.3519	0.3421	0.3893
6001	0.3476	0.3393	0.386
7001	0.3469	0.3392	0.3815
8001	0.3422	0.3349	0.3777
9001	0.3348	0.3282	0.3745
10001	0.3322	0.3299	0.3759
11001	0.331	0.3288	0.3715
12001	0.328	0.3228	0.372
13001	0.3274	0.3193	0.3698
14001	0.3262	0.3214	0.3657
15001	0.3255	0.3171	0.3642
16001	0.323	0.3193	0.3633
17001	0.3213	0.3183	0.3629
18001	0.3216	0.3185	0.3667
19001	0.3179	0.3162	0.3629


==> AppliedMathematicsAndComputing_approximation_comparison.csv <==
x	NetSheild	cw6_100	cw8_100	cw6_500	cw8_500	cw6_1000	cw8_1000	cw_8Exact
1	11.21975906	11.21975906	11.21975906	1.13137E-13	3.23249E-14	7.54924E-06	7.54924E-06	11.21975906
2	11.21975914	11.21980031	11.21980031	11.21975906	11.21975906	1.078822575	1.078822575	14.15542725
3	11.21975914	11.22036565	11.22036565	11.21976591	11.21976591	1.078822575	1.078822575	16.69152805
4	11.21975914	11.22058916	11.22058916	11.2197662	11.2197662	1.078822669	1.078822669	16.69152805
5	11.21975914	11.22058916	11.22058916	11.21976622	11.24334746	1.078822678	1.078822678	16.69152805
6	11.21975915	11.22058916	11.22058916	11.21978344	11.24334833	11.2424991	11.2424991	16.69152805
7	11.21975915	11.22058938	11.22058916	11.24336466	11.24334835	11.24249911	11.24249943	16.69152806
8	11.21975915	11.22058938	11.22058938	11.24393268	11.24391636	11.24249911	11.24249943	22.30791814
9	11.21975938	11.22058938	11.22058938	11.24393355	11.24393355	11.24249943	11.24249943	22.30791814
10	11.21975938	11.22059196	11.22059196	11.26723045	11.26723045	11.24252385	11.26429871	22.30791814
11	11.21975938	11.22059206	11.22059206	11.26872044	11.26872044	11.25181757	11.27298401	22.30791874
12	11.21975938	11.22059208	11.22059208	11.26872044	11.26872044	11.27300859	11.27298757	22.30791901
13	11.2197603	11.22059208	11.22059208	11.26872062	11.26872062	11.27301215	11.27301215	22.30791928
14	11.2197603	11.22059208	11.22059208	11.26891457	11.26891457	11.27446921	11.27301245	22.30791928
15	11.2197603	11.22059208	11.22141327	11.26891834	11.26971363	11.27446925	11.2744695	22.30791928
16	11.2197603	11.22059208	11.22141441	11.26891911	11.26971738	11.27446925	11.2744695	22.30819014
17	11.2197603	11.2214624	11.22141441	11.26971815	11.26971738	11.27446955	11.27446955	22.31994186
18	11.2197603	11.2214624	11.22141441	11.26971815	11.26971738	11.27446955	16.6915283	22.32191586
19	11.2197603	11.22146309	11.22144413	11.26971815	11.26971739	16.6915283	16.6915283	22.32191586
20	11.2197603	11.22146315	11.22360774	11.27023694	11.26971816	16.6915283	16.6915283	22.32191586
21	11.2197603	11.22146319	11.22447765	11.27023697	11.26971816	16.6915283	16.69152832	22.32191587
22	11.2197603	11.22146786	11.22447765	11.27023697	11.29083049	16.6915283	16.69152832	22.32191588
23	11.21976045	11.22146786	11.22447833	11.27023698	11.29083049	16.69152863	16.69152865	22.32191588
24	11.21976058	11.22146786	11.22447833	11.27023698	11.83572162	17.42890181	16.69152865	22.32191588
25	11.21976058	11.22146786	11.22447833	11.29135114	11.83579074	17.42890181	17.42890181	22.32191588
26	11.21976058	11.2222881	11.22447836	11.29135114	11.83579095	17.42890181	17.42890181	24.55885637
27	11.21976058	11.2222881	11.22447836	11.83579078	11.83579098	19.74781726	17.42890181	24.55885638
28	11.21976058	11.22228925	11.22448258	11.83579098	11.83579098	19.74781726	19.74699493	24.55885638
29	11.21976058	11.22228925	11.22448258	11.83579098	11.83579098	19.74781796	19.74782486	24.55956913
30	11.21976058	11.22231896	11.22448258	11.83579393	11.83579098	19.74782556	19.74782487	24.57262317
31	11.21976058	11.22231896	11.22448258	11.83579393	11.83579098	19.74823004	19.74782514	24.57262317
32	11.21976058	11.22448304	11.22448258	11.83579393	11.83579099	19.7482301	19.74788725	24.57262317
33	11.21976058	11.22465073	11.22448263	11.83579394	11.83579099	19.7482301	19.74788725	24.57262834
34	11.21976058	11.22465073	11.22448729	11.83579394	11.83582709	19.7482301	19.74799274	24.57262834
35	11.21976058	11.22465073	11.22448729	11.835794	11.83582795	19.74823065	19.74799342	24.57714731
36	11.21976058	11.22465073	11.22448729	11.835794	11.83582795	19.74823091	19.74838912	24.57714731
37	11.21976058	11.22465073	11.24530357	11.835794	11.83582796	19.74823106	19.74838917	24.57714731
38	11.21976058	11.22465139	11.24530357	11.835794	11.83582796	19.74829283	19.74838917	25.47327156
39	11.21976058	11.22465141	11.24530438	11.9048844	11.83582796	19.74829283	19.75040606	25.92075818
40	11.21976058	11.22465141	11.24530438	11.90492071	11.83583091	19.75030954	19.75040623	25.92075819
41	11.21976058	11.22465548	11.24530438	11.90492071	11.83583091	19.7504062	19.75040623	25.92075825
42	11.21976058	11.22465549	14.15542729	11.90492158	11.83583097	19.75040653	19.75040623	25.92075825
43	11.21976058	11.22465549	14.15542729	11.90492158	11.83583097	19.75040653	19.75040656	25.92075826
44	11.21976058	11.22465549	14.15542729	11.90492158	11.83583098	19.7504067	19.75040656	25.92076002
45	11.21976058	11.24547042	14.15542729	11.90492162	11.83583098	19.7504067	19.75040656	25.92076002
46	11.21976058	11.24547123	14.15542729	11.90492162	11.83583098	19.7504067	19.75040674	25.92076003
47	11.21976265	11.24547123	14.15542729	11.9049218	11.83583098	19.7504067	19.75040674	25.92076003
48	11.21976265	11.24547123	14.15542729	11.9049218	11.83584105	19.7504067	19.7572954	25.92076008
49	11.21976265	11.24547123	14.15542729	11.9049218	11.83584106	19.7504067	19.75729554	25.92076191
50	11.21976265	11.24547123	14.15542729	11.9049218	11.90493147	19.75114894	19.75729568	25.92076191
51	11.21976296	11.24547123	14.15542729	11.9049218	11.90493147	19.75114894	19.75729568	25.92316755
52	11.21976296	11.24547123	14.15542729	11.9049218	11.90493147	19.75114894	19.75729568	25.92316755
53	11.21976296	11.24547123	14.15542729	11.90492181	11.90493147	19.75114894	19.75754391	25.92316755
54	11.21976296	11.24547123	14.15542729	11.90492181	11.90493147	19.75803843	19.75754391	25.92316755
55	11.21976296	11.24547123	14.15542729	11.90492181	11.90493147	19.7580386	19.75754391	25.92316755
56	11.21976296	11.24547123	14.15542729	11.90492181	14.15542726	19.7580386	19.75754391	25.92316755
57	11.21976296	11.24547123	14.15542729	11.90492182	14.15542726	19.75828679	19.75754391	25.92316755
58	11.21976296	11.24547123	14.15542729	11.90492182	14.1554273	19.75828679	19.75754392	25.92316755
59	11.21976296	11.24547123	14.15542729	11.9049317	14.1554273	19.75828679	19.80565094	27.21084243
60	11.21976296	11.24547123	14.15542729	11.9049317	14.1554273	19.75828692	19.80565094	27.21084243
61	11.21976296	11.24547123	14.15542729	11.9049317	14.1554273	19.75828693	19.80565095	27.21084243
62	11.21976296	11.24547123	14.15542729	11.9049317	14.1554273	19.75828693	19.80565095	27.21084243
63	11.21976296	11.24547123	14.15542729	11.9049317	14.1554273	19.75828693	19.80565095	27.21084243
64	11.21976296	11.24547123	14.15542729	11.9049317	14.1554273	19.75828693	19.80565095	27.21084243
65	11.21981164	11.24547124	14.15542729	11.9049317	14.1554273	19.75828693	19.80640009	27.21084243
66	11.21981164	11.24547124	14.15542729	11.9049317	14.1554273	19.75828693	19.80640009	27.21084243
67	11.21981164	11.24547124	14.15542729	11.9049317	14.1554273	19.80640007	19.80640009	27.21084243
68	11.21981164	11.24547127	14.15542729	11.9049317	14.1554273	19.80640009	19.80640009	27.21084243
69	11.21981164	11.24547127	14.15542729	11.90493194	14.1554273	19.80640009	19.80640009	27.21084243
70	11.21981164	11.24547127	14.15542729	11.90493194	14.1554273	19.80640009	19.80640013	27.21084243
71	11.21981164	11.24547127	14.15542729	11.90493194	14.1554273	19.8064001	19.80640013	27.21084243
72	11.21981164	11.24547127	14.15542729	11.90493195	14.1554273	19.8064001	19.80640013	27.21084243
73	11.21981164	11.24547127	14.15542729	11.90493195	14.1554273	19.8064001	19.80707706	27.21084243
74	11.21981164	14.15542729	14.15542729	14.1554273	14.1554273	19.80640233	19.80707706	27.21084243
75	11.21981164	14.15542729	14.15542729	14.1554273	14.1554273	19.80640413	19.80707706	27.21084243
76	11.21981164	14.15542729	14.15542729	14.1554273	14.1554273	19.80640413	19.80707706	27.21084243
77	11.21981164	14.15542729	14.15542729	14.1554273	14.1554273	19.80640413	19.80707706	27.21084243
78	11.21981164	14.15542729	14.15542729	14.1554273	14.1554273	19.80640413	19.80707706	27.21084243
79	11.21981164	14.15542729	14.15542729	14.1554273	14.1554273	19.80640413	19.9117241	27.21084243
80	11.21981164	14.15542729	14.15542729	14.1554273	14.1554273	19.80640414	19.91172426	27.21084243
81	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80640414	20.08582078	27.21084243
82	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80640416	20.1448607	27.21084243
83	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708108	20.1448607	27.21084243
84	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708108	20.14486118	27.21084243
85	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708108	20.14486118	27.21084243
86	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708111	20.14486118	27.21084243
87	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708111	20.14486118	27.21084243
88	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708111	20.14486118	27.21084243
89	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708111	20.14486118	27.21084243
90	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708111	20.14486118	27.21084243
91	11.21981986	14.15542729	14.15542729	14.1554273	14.1554273	19.80708242	20.14486118	27.21084243
92	11.2198314	14.15542729	14.15542729	14.1554273	14.1554273	19.80708242	20.17955945	27.21084243
93	11.2198314	14.15542729	14.15542729	14.1554273	14.1554273	19.80708243	20.17955945	27.21084243
94	11.2198314	14.15542729	14.15542729	14.1554273	14.1554273	19.91172692	20.17955945	27.21084243
95	11.2198314	14.15542729	14.15542729	14.1554273	14.1554273	19.91172692	20.17955945	27.21084243
96	11.2198314	14.15542729	14.15542729	14.1554273	14.1554273	20.08582364	20.17955945	27.21084243
97	11.22060357	14.15542729	14.15542729	14.1554273	14.1554273	20.14486363	20.17955945	27.21084243
98	11.22060357	14.15542729	14.15542729	14.1554273	14.1554273	20.14486363	20.17955945	28.88130662
99	11.22060357	14.15542729	14.15542729	14.1554273	14.1554273	20.14486363	20.17955945	28.88130662
100	11.22060357	14.15542729	14.15542729	14.1554273	14.1554273	20.14486363	20.17956558	28.88130662
101	11.22060357	14.15542729	14.15542729	14.1554273	14.1554273	20.14486381	20.17956558	28.88130662
102	11.22060357	14.15542729	14.15542729	14.1554273	14.1554273	20.14486381	20.17956559	28.88130662
103	11.22060357	14.15542729	14.15542729	14.1554273	14.1554273	20.14486381	20.17956559	28.88130662
104	11.22060357	14.15542729	14.15542729	14.1554273	14.1554273	20.14486381	20.17956559	28.88130662
105	11.22061858	14.15542729	14.15542729	14.1554273	14.1554273	20.14486381	20.17956559	28.88130662
106	11.22061858	14.15542729	14.15542729	14.1554273	14.1554273	20.14486381	20.17956608	28.88130662
107	11.22061858	14.15542729	14.15542729	14.1554273	14.1554273	20.17956086	20.17956608	28.88130662
108	11.22061858	14.15542729	14.15542729	14.1554273	14.1554273	20.17956086	20.17956608	28.88130662
109	11.22061858	14.15542729	14.15542729	14.1554273	14.1554273	20.17956087	20.17956608	28.88130662
110	11.22061858	14.15542729	14.15542729	14.1554273	14.1554273	20.17956087	20.17956608	28.88130662
111	11.22061858	14.15542729	14.15542729	14.1554273	14.1554273	20.17956087	20.17956608	28.88130662
112	11.2206189	14.15542729	14.15542729	14.1554273	14.1554273	20.17956087	20.17956699	28.88130662
113	11.2206189	14.15542729	14.15542729	14.1554273	14.1554273	20.17958822	20.17956752	28.88130662
114	11.2206189	14.15542729	14.15542729	14.1554273	14.1554273	20.17958822	20.17966184	28.88130662
115	11.2206189	14.15542729	14.15542729	14.1554273	14.1554273	20.17958822	20.17968871	28.88130662
116	11.2206189	14.15542729	14.15542729	14.1554273	14.1554273	20.17958822	20.17968871	28.88130662
117	11.22063271	14.15542729	14.15542729	14.1554273	14.1554273	20.17968277	20.17968871	28.88130662
118	11.22063271	14.15542729	14.15542729	14.1554273	14.1554273	20.17968277	20.17968871	28.8813067
119	11.22063271	14.15542729	14.15542729	14.1554273	14.1554273	20.17968277	20.17968871	28.8813067
120	11.22063271	14.15542729	14.15542729	14.1554273	14.1554273	20.17968277	20.17968871	28.8813067
121	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17968327	20.17970921	28.8813067
122	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17968337	20.17970921	28.8813067
123	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17970403	20.1797105	28.8813067
124	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17970403	20.1797105	28.8813067
125	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17970403	20.17971144	28.8813067
126	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17970403	20.17982048	28.8813067
127	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17970406	20.17982048	28.8813067
128	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17970935	20.17983639	28.8813067
129	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17970935	20.17983639	28.8813067
130	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.17981838	20.17983639	28.8813067
131	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650288	20.17983639	28.88130812
132	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650288	20.21650901	28.88130812
133	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650288	20.21650901	28.88130812
134	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650288	20.21651056	28.88130812
135	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650288	20.21651056	28.88130812
136	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650288	20.21651056	28.88130812
137	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650288	20.21651056	28.88130812
138	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650419	20.21651056	28.88130812
139	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650419	20.2818511	28.88130812
140	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650455	20.2826341	28.88130812
141	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.21650455	20.2826341	28.88130812
142	11.2206521	14.15542729	14.15542729	14.1554273	14.1554273	20.28184488	20.28263445	28.88130812
143	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184647	20.28263445	28.88130812
144	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184647	20.28263445	31.96766393
145	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184765	20.33654583	31.96766393
146	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184765	20.33654583	31.96766393
147	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184765	20.33654701	31.96766393
148	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184765	20.33654701	31.96766393
149	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184765	20.33654701	31.96766393
150	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184765	20.33654701	31.96766393
151	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28184863	20.33654701	31.96766393
152	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28185276	20.33654701	31.96766393
153	11.22096204	14.15542729	14.15542729	14.1554273	14.1554273	20.28185276	22.57531118	31.96766393
154	11.2209917	14.15542729	14.15542729	14.1554273	14.1554273	22.57413162	22.57531118	31.96766393
155	11.2209917	14.15542729	14.15542729	14.1554273	14.1554273	22.57413162	22.57531138	31.96766393
156	11.2209917	14.15542729	14.15542729	14.1554273	14.1554273	22.57413181	22.57531138	31.96766393
157	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57413181	22.57531138	31.96766393
158	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57413181	22.57531162	31.96766393
159	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57413181	22.57531162	31.97378908
160	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57413181	22.57531162	31.97539433
161	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57413181	22.5755493	31.97539433
162	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531168	22.57554931	31.97539433
163	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
164	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
165	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
166	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
167	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
168	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
169	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
170	11.22099179	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
171	11.22100487	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
172	11.22100487	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
173	11.22100487	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57554931	31.97539433
174	11.22100487	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57557079	31.97539433
175	11.22100487	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57557079	31.97539433
176	11.22100487	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57557079	31.97539433
177	11.22101677	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57557079	31.97539433
178	11.22101677	14.15542729	14.15542729	14.1554273	14.1554273	22.57531181	22.57557079	31.97539433
179	11.22121196	14.15542729	14.15542729	14.1554273	14.1554273	22.57554949	22.57561126	31.97539433
180	11.22121196	14.15542729	14.15542729	14.1554273	14.1554273	22.57554949	22.57561126	31.97539433
181	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57554949	22.57561126	31.97539433
182	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57557098	22.57561126	31.97539433
183	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57557098	22.57561126	31.97539433
184	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57557098	22.57561126	31.97539433
185	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561144	22.57561126	31.97539433
186	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561144	22.57561126	31.97539433
187	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57561126	31.97539433
188	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57561126	31.97539433
189	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
190	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
191	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
192	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
193	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
194	11.22121202	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
195	11.22188816	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
196	11.22188816	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
197	11.22188817	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.57678151	31.97539433
198	11.22188823	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.5767817	31.97539433
199	11.22188823	14.15542729	14.15542729	14.1554273	14.1554273	22.57561177	22.5767817	31.97539433
200	11.22188823	14.15542729	14.15542729	14.1554273	14.1554273	22.57564249	22.5767817	32.36646446


==> AppliedMathematicsAndComputing_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	11.22	0	0
6	11.22	0.06	11.24
11	11.22	11.24	11.24
16	11.22	11.24	14.16
21	11.22	14.16	14.16
26	11.22	14.16	14.16
31	11.22	14.16	14.16
36	11.22	14.16	14.16
41	11.22	24.38	22.59
46	11.22	25.93	25.93
51	11.22	25.93	25.93
56	11.22	25.93	25.93
61	11.22	25.93	25.93
66	11.22	25.93	25.93
71	11.22	25.93	25.93
76	11.22	25.93	25.93
81	11.22	25.93	25.93
86	11.22	25.93	25.93
91	11.22	25.93	25.93
96	11.22	25.93	25.93


==> CommunicationACM_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	4	0	0
6	20.96	2.05	7.45
11	20.96	19.55	15.49
16	20.96	20.96	20.96
21	20.96	20.96	20.96
26	20.96	20.96	20.96
31	20.96	20.96	20.96
36	20.96	24	20.96
41	20.96	27.04	27.04
46	20.96	33.12	30.08
51	20.96	38.55	33.12
56	20.96	38.55	36.16
61	20.96	38.55	38.55
66	20.96	38.55	38.55
71	20.96	41.51	38.55
76	20.96	44.47	41.51
81	20.96	44.47	41.51
86	20.96	44.47	41.51
91	20.96	50.32	44.47
96	20.96	53.21	44.47


==> DecisionSupportSystems_250_0.25_0.1_10000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
501	0.3893	0.3763	0.5062
1001	0.3503	0.3375	0.4649
1501	0.3061	0.3106	0.4427
2001	0.2848	0.2933	0.4378
2501	0.2761	0.2752	0.4272
3001	0.2714	0.2797	0.4225
3501	0.246	0.2714	0.4227
4001	0.257	0.2658	0.4082
4501	0.2478	0.2572	0.4048
5001	0.2436	0.2536	0.4048
5501	0.2359	0.2415	0.412
6001	0.2348	0.2451	0.4044
6501	0.2364	0.2321	0.4077
7001	0.2296	0.2409	0.4017
7501	0.2231	0.2364	0.3911
8001	0.2252	0.2377	0.3916
8501	0.2207	0.2279	0.4008
9001	0.2202	0.2274	0.392
9501	0.2162	0.2234	0.3954


==> DecisionSupportSystems_250_0.2_0.1_10000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
501	0.3162	0.3169	0.4544
1001	0.266	0.2673	0.4165
1501	0.244	0.2516	0.3956
2001	0.2366	0.2209	0.3768
2501	0.2187	0.207	0.3777
3001	0.2218	0.2027	0.3752
3501	0.2142	0.1953	0.3671
4001	0.2059	0.1843	0.355
4501	0.2036	0.1859	0.3534
5001	0.1998	0.1812	0.3514
5501	0.183	0.1749	0.3476
6001	0.1778	0.1707	0.3487
6501	0.1729	0.1633	0.3508
7001	0.17	0.1682	0.3436
7501	0.1662	0.1657	0.3402
8001	0.1682	0.1621	0.3472
8501	0.1612	0.1653	0.3413
9001	0.1642	0.1601	0.3353
9501	0.1673	0.1543	0.3339


==> DecisionSupportSystems_250_0.2_0.2_10000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
501	0.0962	0.0967	0.2646
1001	0.0756	0.0754	0.227
1501	0.061	0.0558	0.2281
2001	0.0563	0.0534	0.2321
2501	0.0552	0.059	0.2169
3001	0.0572	0.0545	0.2133
3501	0.0565	0.0525	0.2113
4001	0.0435	0.0509	0.2065
4501	0.0509	0.0496	0.2018
5001	0.0516	0.048	0.2097
5501	0.0471	0.0518	0.2068
6001	0.046	0.0482	0.2048
6501	0.0478	0.046	0.2054
7001	0.0444	0.0505	0.2119
7501	0.0442	0.0498	0.198
8001	0.0446	0.0458	0.2032
8501	0.0424	0.0442	0.1956
9001	0.0415	0.0419	0.2099
9501	0.0419	0.0431	0.205


==> DecisionSupportSystems_clusteringEffect.csv <==
x	NetSheild	cw6_100	cw8_100	cw6_500	cw8_500	cw6_1000	cw8_1000	cw_8Exact
1	0.641516843	-1.4803E-14	-5.92119E-14	-1.03621E-13	-1.18424E-13	-2.96059E-14	-4.44089E-14	1.03621E-13
2	0.641516843	1.18424E-13	-7.40149E-14	-7.40149E-14	-4.44089E-14	4.44089E-14	-1.4803E-14	8.333333333
3	0.641516843	-2.07242E-13	-1.4803E-13	-8.88178E-14	-5.92119E-14	0.641763612	0.641763612	16.66666667
4	0.641516843	-2.22045E-13	-4.44089E-14	-4.44089E-14	-8.88178E-14	0.641763612	0.641975895	24.2315979
5	0.641516843	1.4803E-13	-4.44089E-14	5.92119E-14	-1.62833E-13	0.648169469	0.648378971	24.2315979
6	0.641516843	1.4803E-14	-1.4803E-13	-2.07242E-13	-1.4803E-13	0.648378971	0.648378971	24.2315979
7	0.641516843	-8.88178E-14	-1.4803E-14	-7.40149E-14	5.92119E-14	0.648457989	0.648457989	24.2315979
8	0.641516843	-1.03621E-13	-8.88178E-14	-2.96059E-14	-5.92119E-14	0.648457989	0.648457989	24.2315979
9	0.641516843	-2.96059E-14	-1.4803E-13	-2.22045E-13	5.92119E-14	0.648459897	0.648457989	24.2315979
10	0.641516843	-2.96059E-14	-8.88178E-14	-5.92119E-14	-1.18424E-13	0.649115438	1.364822489	24.2315979
11	0.641516843	-2.07242E-13	-4.44089E-14	1.33227E-13	-1.62833E-13	0.649115438	1.364822489	24.2315979
12	0.641516843	-1.33227E-13	-8.88178E-14	8.333333333	8.333333333	0.649115449	2.226797345	24.2315979
13	24.2315979	-1.4803E-13	0	8.333333333	8.333333333	0.649115449	2.226954709	24.2315979
14	24.2315979	-1.4803E-14	-2.07242E-13	16.66666667	16.66666667	0.649115449	25	24.2315979
15	24.2315979	-4.44089E-14	-2.51651E-13	16.66666667	16.66666667	1.365301905	25	24.2315979
16	24.2315979	-1.62833E-13	-5.92119E-14	16.66666667	16.66666667	2.22729968	25	24.2315979
17	24.2315979	-7.40149E-14	-7.40149E-14	16.66666667	16.66666667	2.22729968	25	24.2315979
18	24.2315979	-4.44089E-14	-1.77636E-13	16.66666667	16.66666667	2.22729968	25	24.2315979
19	24.2315979	-1.62833E-13	-2.96059E-14	16.66666667	16.66666667	2.227457057	25	24.2315979
20	24.2315979	-1.03621E-13	-1.33227E-13	16.66666667	16.66666667	25	25	24.2315979
21	24.2315979	-1.03621E-13	8.333333333	16.66666667	16.66666667	25	25	24.2315979
22	24.2315979	-8.88178E-14	8.333333333	16.66666667	16.66666667	25	25	24.2315979
23	24.2315979	1.4803E-14	8.333333333	16.66666667	16.66666667	25	25	24.2315979
24	24.2315979	0	8.333333333	16.66666667	16.66666667	25	25	24.2315979
25	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
26	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
27	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
28	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
29	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
30	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
31	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
32	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
33	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	24.2315979
34	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
35	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
36	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
37	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
38	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
39	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
40	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
41	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
42	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
43	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
44	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
45	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
46	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
47	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
48	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
49	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
50	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	25
51	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
52	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
53	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
54	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
55	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
56	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
57	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
58	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
59	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
60	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
61	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
62	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
63	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
64	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
65	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
66	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
67	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
68	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
69	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
70	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.2692394
71	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	28.26943762
72	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	25	31.18486378
73	25	8.333333333	8.333333333	16.66666667	16.66666667	25	31.26215199	31.18486378
74	25	8.333333333	8.333333333	16.66666667	16.66666667	25	31.26215206	31.18486378
75	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	31.26215206	31.25658934
76	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	31.2621578	31.25658934
77	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	32.85136738	31.25658934
78	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	25	32.85136738	31.25658934
79	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	31.26215206	32.85136738	31.25658934
80	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	31.26215206	32.85136738	31.25658934
81	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	31.26215206	32.85136738	31.25658934
82	32.61675378	8.333333333	8.333333333	16.66666667	16.66666667	31.26215206	32.85136738	31.25658934
83	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	31.26215206	32.85136738	31.25658934
84	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	31.2621578	32.85136738	31.25658934
85	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
86	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
87	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
88	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
89	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
90	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
91	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
92	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
93	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
94	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
95	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
96	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
97	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
98	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658934
99	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658935
100	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658935
101	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658935
102	31.26245839	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658935
103	31.26649473	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658935
104	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658935
105	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658935
106	25	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	31.25658935
107	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	32.13633265
108	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	32.13633265
109	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	32.13633655
110	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	32.13633655
111	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	32.13633655
112	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	32.13633655
113	24.2315979	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	32.13633655
114	25	8.333333333	8.333333333	16.66666667	16.66666667	32.85136738	32.85136738	32.13633655
115	24.2315979	8.333333333	16.66666667	16.66666667	16.66666667	32.85136738	32.85136738	32.13636766
116	24.2315979	8.333333333	16.66666667	16.66666667	16.66666667	32.85136738	32.85136738	32.13702137
117	31.43842574	8.333333333	16.66666667	16.66666667	16.66666667	32.85136738	32.85136738	32.13702137
118	24.2315979	8.333333333	16.66666667	16.66666667	16.66666667	32.85136738	32.85136738	32.13702137
119	25	8.333333333	16.66666667	16.66666667	16.66666667	32.85136738	32.85136738	32.13702137
120	24.2315979	8.333333333	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
121	31.43842574	16.66666667	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
122	31.26160998	16.66666667	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
123	25	16.66666667	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
124	24.2315979	16.66666667	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
125	31.20998625	16.66666667	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
126	33.06242402	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
127	25	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
128	24.2315979	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
129	24.2315979	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
130	24.2315979	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
131	25	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
132	31.26649473	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
133	24.2315979	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
134	24.2315979	25	25	16.66666667	16.66666667	32.85136738	32.85136738	33.06242402
135	25	25	25	16.66666667	25	32.85136738	32.85136738	33.06242402
136	24.2315979	25	25	16.66666667	25	32.85136738	32.85136738	33.06242402
137	33.06242402	25	25	25	25	32.85136738	32.85136738	33.06242402
138	31.43842575	25	30.91649759	25	25	32.85136738	32.85136738	33.06242402
139	25	25	30.91649759	25	25	32.85136738	32.85136738	33.06242402
140	24.2315979	25	30.91649759	25	25	32.85136738	32.85136738	33.06242402
141	33.06242402	25	30.91649759	25	25	32.85136738	32.85136738	35.86517311
142	24.2315979	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
143	25	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
144	24.2315979	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
145	25	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
146	24.2315979	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
147	24.2315979	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
148	31.26753287	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
149	24.2315979	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
150	24.2315979	30.91649759	30.91649759	25	25	32.85136738	32.85136738	35.86517311
151	31.43448833	30.91649759	31.17478164	25	25	32.85136738	32.85136738	35.86517311
152	29.48211684	30.91649759	33.33333333	25	25	32.85136738	32.85136738	35.86517311
153	31.43422291	30.91649759	33.33333333	25	25	32.85136738	32.85136738	37.07799442
154	24.2315979	30.91649759	33.33333333	25	25	32.85136738	32.85136738	37.07799442
155	24.2315979	30.91649759	33.33333333	25	25	32.85136738	32.85136738	37.07799442
156	24.2315979	30.91649759	33.33333333	25	25	32.85136738	32.85136738	37.07799442
157	24.2315979	30.91649759	33.33333333	25	25	32.85136738	32.85136738	37.07799442
158	29.6634039	31.12724124	33.33333333	25	25	32.85136738	32.85136738	37.07799442
159	24.2315979	31.12724124	33.33333333	25	25	32.85136738	32.85136738	37.07799442
160	33.06242402	31.12724124	33.33333333	25	25	32.85136738	32.85136738	37.07799442
161	31.43851803	31.12724124	33.33333333	25	25	32.85136738	32.85136738	37.07799442
162	24.2315979	31.12724124	33.33333333	25	25	32.85136738	32.85136738	37.07799442
163	31.26753287	31.12724124	33.33333333	25	25	32.85136738	32.85136738	39.47731606
164	24.2315979	31.12724124	33.33333333	25	25	32.85136738	32.85136738	39.47731606
165	24.2315979	31.32492611	33.33333333	25	32.58882713	32.85136738	32.85136738	39.47731606
166	24.2315979	33.33333333	33.33333333	25	32.58882713	32.85136738	32.85136738	39.47731606
167	24.2315979	33.33333333	33.33333333	25	32.58882713	32.85136738	32.85136738	39.47731606
168	31.43860705	33.33333333	33.33333333	25	32.58882713	32.85136738	32.85136738	40.68739547
169	31.43851799	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	40.68740315
170	25	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
171	25	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
172	31.25272308	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
173	31.438518	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
174	24.2315979	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
175	25	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
176	24.2315979	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
177	24.2315979	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
178	41.66666667	33.33333333	33.33333333	32.58882713	32.58882713	32.85136738	32.85136738	41.66666667
179	24.2315979	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	41.66666667
180	24.2315979	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	41.66666667
181	24.2315979	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	41.66666667
182	33.50871335	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	41.66666667
183	25	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	41.66666667
184	25	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	41.66666667
185	33.06242402	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	41.66666667
186	25	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	41.66666667
187	31.43835582	33.33333333	33.33333333	32.58882713	33.06242402	32.85136738	32.85136738	42.39244396
188	33.06242402	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
189	24.2315979	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
190	25	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
191	25	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
192	24.2315979	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
193	24.42303112	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
194	33.06242402	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
195	24.2315979	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
196	31.43470485	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
197	32.61675378	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
198	31.43851799	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
199	30.85418287	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396
200	32.19846711	33.33333333	33.33333333	33.06242402	33.06242402	32.85136738	32.85136738	42.39244396


==> DecisionSupportSystems_clusteringEffect_1.csv <==
x	NetSheild	cw8_100	cw8_500	cw8_1000	cw_8Exact
1	10.078	-9.62E-14	6.6667	9.3355	21.847
20	24.232	8.3333	16.667	25	24.501
40	24.232	8.3333	16.667	25	26.635
60	24.308	8.3333	16.667	27.823	29.603
80	24.651	8.3333	16.667	32.851	31.257
100	25.41	11.25	16.667	32.851	31.919
120	27.08	25.887	19.167	32.851	33.062
140	26.798	32.017	25	32.851	36.35
160	27.363	33.333	31.118	32.851	40.563
180	28.451	33.333	33.062	32.851	42.175
199	28.451	33.333	33.062	32.851	42.175


==> EcologicalInformatics_100_0.1_0.25_20000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
1001	0.0781	0.0856	0.147
2001	0.0775	0.0657	0.1292
3001	0.0754	0.0684	0.1265
4001	0.0716	0.063	0.1287
5001	0.0711	0.0652	0.1255
6001	0.0684	0.0592	0.1357
7001	0.0705	0.0571	0.1309
8001	0.0614	0.0614	0.1265
9001	0.0625	0.0598	0.1217
10001	0.0619	0.0587	0.1212
11001	0.0609	0.0528	0.1287
12001	0.0625	0.0479	0.1341
13001	0.0662	0.0506	0.1282
14001	0.0668	0.0549	0.1292
15001	0.0619	0.0539	0.1169
16001	0.0592	0.0619	0.1298
17001	0.0641	0.0479	0.1249
18001	0.0619	0.0533	0.1282
19001	0.0668	0.049	0.1271


==> EcologicalInformatics_100_0.1_0.2_20000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
1001	0.1206	0.1147	0.1896
2001	0.0985	0.0991	0.1836
3001	0.1039	0.0835	0.1842
4001	0.1077	0.0926	0.1756
5001	0.0975	0.0905	0.175
6001	0.0883	0.0905	0.1659
7001	0.098	0.0845	0.1777
8001	0.1034	0.0786	0.1761
9001	0.091	0.0872	0.1739
10001	0.0959	0.0813	0.1664
11001	0.1029	0.0781	0.1605
12001	0.0829	0.0835	0.1599
13001	0.0872	0.0754	0.1546
14001	0.0932	0.0878	0.1562
15001	0.0867	0.0808	0.1562
16001	0.0845	0.077	0.1486
17001	0.0819	0.0845	0.1578
18001	0.0845	0.0802	0.1632
19001	0.0775	0.0845	0.1546


==> EcologicalInformatics_100_0.1_0.3_20000_truncated.csv <==
x	cw6	cw8	ns
1	1	1	1
1001	0.0571	0.0431	0.1244
2001	0.0565	0.0463	0.1099
3001	0.0474	0.035	0.1088
4001	0.0544	0.0398	0.1163
5001	0.0565	0.0393	0.1115
6001	0.0468	0.0404	0.1045
7001	0.056	0.0425	0.0878
8001	0.0393	0.0468	0.0996
9001	0.0512	0.0442	0.1066
10001	0.0517	0.0366	0.098
11001	0.049	0.0415	0.0883
12001	0.0485	0.0404	0.0872
13001	0.0463	0.0361	0.0905
14001	0.0512	0.0334	0.0889
15001	0.0506	0.0372	0.0905
16001	0.0512	0.0334	0.084
17001	0.0495	0.0366	0.0829
18001	0.0474	0.035	0.0959
19001	0.0501	0.0404	0.0872


==> amazon_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	0.26	2.89	2.89
51	0.26	10.15	10.09
101	2.89	23.24	22.36
151	2.89	28.19	24.46
201	2.89	28.19	28.19
251	2.89	28.48	29.23
301	2.89	30.89	30.63
351	2.89	30.89	30.89
401	2.89	30.89	34.78
451	10.52	34.78	34.78
501	10.52	36.94	36.94
551	10.52	36.94	36.94
601	10.52	36.94	36.94
651	10.52	36.94	36.94
701	10.52	36.94	36.94
751	10.52	36.94	36.94
801	10.52	36.94	36.94
851	10.52	36.94	36.94
901	10.52	36.94	36.94
951	10.52	36.94	36.94


==> amazon_time_tikz.csv <==
x	ns_time	walk6_time	walk8_time
50	2.7076	1.2645	1.626
100	2.7143	1.3897	1.7468
150	2.8134	1.5143	1.8686
200	2.9409	1.6395	1.9888
250	3.1599	1.7895	2.1344
300	3.1253	1.8967	2.2497
350	3.2611	2.0292	2.3763
400	3.5215	2.2142	2.5023
450	3.4805	2.2986	2.6594
500	3.5373	2.4402	2.7715
550	3.6457	2.5419	2.9397
600	3.7755	2.6858	3.0772
650	3.8853	2.8518	3.2063
700	4.0059	2.9637	3.3476
750	4.0659	3.1133	3.4924
800	4.2047	3.2431	3.66
850	4.3206	3.3925	3.7917
900	4.4627	3.5397	3.9721
950	4.5955	3.7212	4.1112
1000	4.6664	3.8767	4.237


==> dblp_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	4.99	1.02	2.03
51	12.14	11.49	12.14
101	12.14	18.37	16.64
151	12.14	22.74	22.74
201	12.14	30.5	30.48
251	13.06	36.58	36.52
301	13.98	42.6	42.53
351	13.98	47.24	47.24
401	13.98	48.98	48.98
451	13.98	48.98	48.98
501	13.98	48.98	48.98
551	14.88	48.98	48.98
601	21.81	49.85	50.72
651	27.1	51.6	52.47
701	27.1	51.6	52.47
751	27.1	51.6	52.47
801	27.1	51.6	52.47
851	27.1	51.6	52.47
901	27.1	51.6	52.47
951	27.1	51.6	52.47


==> ecologicalInformatics_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	8.5	0	7.41
6	15.75	10.12	10.12
11	15.75	17.55	17.55
16	15.75	23.99	17.55
21	15.75	27.95	27.95
26	15.75	27.95	27.95
31	15.75	27.95	27.95
36	15.75	28.58	27.95
41	15.75	28.58	27.95
46	15.75	28.58	28.58
51	15.75	28.58	28.58
56	15.75	28.58	28.58
61	15.75	28.58	28.58
66	15.75	28.58	28.58
71	15.75	28.58	37.37
76	15.75	34.06	37.37
81	15.75	34.06	37.37
86	15.75	34.06	37.37
91	15.75	38.8	37.37
96	15.75	38.8	37.37


==> facebook_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	0.89	0	0
6	4.59	1.4	1.4
11	8.19	3.38	4.19
16	11.76	6.15	4.81
21	15.3	7.37	7.37
26	18.83	9.47	8.74
31	22.31	12.15	10.76
36	22.71	14	14.12
41	22.71	16.63	16.54
46	22.71	18.72	18.55
51	22.71	21.83	20.45
56	22.71	23.58	21.84
61	22.71	25.07	24.82
66	22.71	27.61	26.73
71	22.71	29.7	27.87
76	22.71	31.52	30.63
81	22.71	33.86	33.24
86	22.71	35.9	35.55
91	22.71	36.99	36.99
96	22.71	37.58	37.49


==> gowalla_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	14.48	12.06	12.06
51	44.02	35.54	34.35
101	46.08	44.36	43.65
151	46.18	49.43	49.15
201	46.19	52.37	51.94
251	47.01	54.6	54.32
301	47.04	58.05	56.77
351	47.04	60.34	59.84
401	48.66	60.99	60.96
451	48.66	62.18	61.72
501	51.47	62.9	62.52
551	53.72	65.15	64.54
601	55.57	65.69	65.58
651	56.89	66.11	65.94
701	56.89	66.11	65.94
751	56.89	66.11	65.94
801	56.89	66.11	65.94
851	56.89	66.11	65.94
901	56.89	66.11	65.94
951	56.89	66.11	65.94


==> gowalla_time_tikz.csv <==
x	ns_time	walk6_time	walk8_time
50	0.72939	0.69573	0.93878
100	0.83516	0.7978	1.0519
150	0.95708	0.93552	1.1821
200	1.0749	1.0904	1.3291
250	1.2181	1.2607	1.4933
300	1.3431	1.4173	1.6679
350	1.5248	1.6039	1.826
400	1.6915	1.7566	2.0235
450	1.8416	1.9397	2.1982
500	2.0061	2.1432	2.3689
550	2.1828	2.3722	2.5524
600	2.3871	2.5168	2.7664
650	2.5673	2.7748	2.9932
700	2.7565	2.9924	3.203
750	2.9568	3.1504	3.4274
800	3.1337	3.4407	3.6467
850	3.3464	3.6676	3.8926
900	3.5591	3.9008	4.0854
950	3.7771	4.0856	4.3105
1000	4.0115	4.2943	4.5131


==> hep_th_approximation_comparison.csv <==
x	NetSheild	cw6_100	cw8_100	cw6_500	cw8_500	cw6_1000	cw8_1000	cw_8Exact
1	3.272514483	6.80E-06	6.80E-06	6.80E-06	6.80E-06	3.213937411	3.213937411	3.272514483
2	6.514514136	6.81E-06	6.91E-06	6.94E-06	7.01E-06	3.21393747	3.21393747	6.514514136
3	9.746619733	6.83E-06	6.92E-06	7.13E-06	7.13E-06	6.42691439	6.42691439	9.746619733
4	12.97534528	6.93E-06	7.02E-06	7.17E-06	7.17E-06	9.707498841	6.42691479	12.97920187
5	16.20479639	6.97E-06	7.04E-06	3.272522709	3.272522709	12.92415952	9.707499044	16.20427081
6	19.44042125	7.07E-06	7.07E-06	6.490267105	6.490267105	12.92415983	9.707499074	19.43538078
7	22.66757008	7.23E-06	7.23E-06	6.490267222	6.490267113	16.17072138	12.92415988	22.66757008
8	25.8767324	0.004120804	7.37E-06	6.4902673	6.490267231	16.17072139	12.92415995	25.8767324
9	25.8767324	0.004120882	7.40E-06	6.490267308	9.707510914	16.17072139	12.92415998	25.8767324
10	25.8767324	0.004120923	7.44E-06	6.490267327	9.707511017	16.17072142	16.17072142	25.8767324
11	25.8767324	0.004120925	7.61E-06	6.490267433	12.95237476	19.38859313	19.38859313	25.8767324
12	25.8767324	0.00412093	7.70E-06	9.73362038	12.95237478	22.60590733	22.60590733	25.8767324
13	25.8767324	0.004120999	7.70E-06	9.733628013	12.95238387	25.83432872	22.60590777	25.8767324
14	25.8767324	0.004121129	3.272523075	12.95238388	12.95238387	25.83432941	22.60590777	25.8767324
15	25.8767324	0.004121142	3.27695629	12.95238388	12.95238388	25.83432942	22.60590777	25.8767324
16	25.8767324	0.004121157	3.27695631	12.95238388	12.95238388	25.87673241	25.84009129	25.8767324
17	25.8767324	0.004121218	3.276956312	12.95238388	12.95238389	25.87673241	25.87673241	25.8767324
18	25.8767324	0.00412122	3.276956314	12.95238388	12.95238389	25.87673242	25.87673241	25.8767324
19	25.8767324	3.276956395	3.276956326	12.95238389	12.95238389	25.87673242	25.87673242	25.8767324
20	25.8767324	3.276956401	3.276956326	12.95238389	12.95238389	25.87673242	25.87673242	25.8767324
21	25.8767324	3.276956403	3.276956326	12.95238389	16.17073261	25.87673242	25.87673242	25.8767324
22	25.8767324	3.276956405	3.276956385	12.9523839	16.17073261	25.87673242	25.87673242	25.8767324
23	25.8767324	3.27695641	3.276956398	16.17073261	16.17073261	25.87673242	25.87673242	25.8767324
24	25.8767324	3.276956411	3.2769564	16.17073262	16.17073262	25.87673242	25.87673242	25.8767324
25	25.8767324	3.276956411	3.276956406	16.17073262	19.38860673	25.87673242	25.87673242	25.8767324
26	25.8767324	3.276956411	3.276956411	19.38860673	19.38860673	25.87673242	25.87673242	25.8767324
27	25.8767324	3.276956412	3.276956411	19.38860677	19.38860673	25.87673242	25.87673242	25.8767324
28	25.8767324	3.276956424	3.276956413	19.38860687	19.38860674	25.87673242	25.87673242	25.8767324
29	25.8767324	3.276956522	6.495071278	19.38860687	19.38860674	25.87673242	25.87673242	25.8767324
30	25.8767324	3.276956522	6.495071404	19.38860687	19.38860679	25.87673242	25.87673242	25.8767324
31	25.8767324	3.276956541	6.49507142	19.38860687	19.38860679	25.87673242	25.87673242	25.8767324
32	25.8767324	3.276956553	6.495071441	22.61674296	19.38860679	25.87673242	25.87673243	25.8767324
33	25.8767324	3.276956569	9.733620583	22.61674304	19.38860683	25.87673242	25.87673243	29.11193924
34	25.8767324	6.514514478	9.733620587	22.61674304	19.38860692	25.87673242	25.87673243	32.33412382
35	25.8767324	6.514514482	9.733620593	22.61674304	19.38860693	25.87673243	25.87673243	35.37425609
36	25.8767324	6.514514482	9.733620593	25.83435024	22.60592439	25.87673243	25.87673243	35.37425609
37	25.87673241	9.733620594	9.733620594	25.83435024	25.83435024	25.87673243	25.87673243	35.37425609
38	25.87673241	9.733620597	9.733620597	25.83435039	25.83435024	25.87673243	25.87673243	35.37425609
39	25.87673241	9.733620597	9.733620599	25.83435039	25.83435024	25.87673243	25.87673243	35.37425609
40	25.87673241	9.733620613	9.733620599	25.83435039	25.83435024	25.87673243	25.87673243	35.37425609
41	25.87673241	12.95237518	9.733620599	25.83435039	25.83435025	25.87673243	25.87673243	35.37425609
42	25.87673241	12.95237518	12.95237516	25.83435039	25.87673243	25.87673243	25.87673243	35.37425609
43	25.87673241	12.95237518	12.9523752	25.8343504	25.87673243	25.87673243	25.87673243	35.37425609
44	25.87673241	12.95237518	12.95237522	25.8343504	25.87673243	25.87673243	25.87673243	35.37425609
45	25.87673241	12.95237518	12.95237522	25.8343505	25.88369466	25.87673243	25.87673243	35.37425609
46	25.87673241	12.95237522	12.95237522	25.83435052	25.88369466	25.87673243	25.87673243	35.37425609
47	25.87673241	16.17072235	12.95237522	25.88369466	25.88369466	25.87673243	25.87673243	35.37425609
48	25.87673241	16.17072235	16.17072235	25.88369466	25.88369466	25.87673243	25.87673243	35.37425609
49	25.87673241	16.17072235	16.17072235	25.88369466	25.88369466	25.87673243	25.87673243	35.37425609
50	25.87673241	16.1707224	16.1707224	25.88369466	25.88369466	25.87673243	29.09760408	35.37425609
51	25.87675169	16.1707224	16.17072242	25.88369466	25.88369466	25.87673243	29.09760408	35.37425609
52	25.87675169	16.1707224	19.40348331	25.88369466	25.88369513	25.87673243	29.09760408	35.37425609
53	25.87675169	19.40504529	19.40348331	25.88369466	25.88369513	25.87673243	29.09760408	35.37425609
54	25.87675175	19.40504529	19.40348331	25.88369466	25.88369513	25.87673243	32.31825806	35.37425609
55	25.87675175	19.40504529	19.40348331	25.88369466	25.88369513	29.09760408	32.31825806	35.37425609
56	25.87675175	22.63996842	22.63996842	25.88369466	25.88369513	29.09760408	35.37454466	35.37425609
57	25.87675175	22.63996842	25.85969437	25.88369466	25.88369513	32.31825806	35.37454513	38.60564104
58	25.87675179	22.63996842	25.87673247	25.88369466	25.88369513	32.31825806	35.37454527	38.60567365
59	25.87675179	22.63996842	25.87673247	25.88369466	25.88369513	35.53864088	35.37454527	38.60567365
60	25.87675179	25.85969437	25.87673247	25.88369466	25.88369513	35.53864088	35.53864088	38.60567365
61	25.87675179	25.85969437	25.87673252	25.88369466	25.88369513	35.53864088	35.53864088	38.60567365
62	25.87675179	25.87673252	25.87673254	25.88369466	25.88369513	35.53864088	35.53864089	38.60567365
63	25.87675179	25.87673252	25.87673254	25.88369466	25.88369513	35.53864088	35.53864089	38.60567365
64	25.87675179	25.87673254	25.87673254	25.88369466	25.88369513	35.53864089	35.53864089	38.60567365
65	25.87675179	25.87673254	25.87673254	25.88369466	25.88369513	35.53864089	35.53864089	38.60567365
66	25.87675179	25.87673254	25.87673254	25.88369466	25.88369513	35.53864089	35.53864089	38.60567365
67	25.87675179	25.87673254	25.87673254	25.88369466	25.88369513	35.53864089	35.53864243	38.60567365
68	25.87675179	25.87673254	25.87673254	25.88369466	25.88369513	35.53864089	35.53864269	38.60567365
69	25.87675179	25.87673254	25.87673254	25.88369466	25.88369513	35.53864089	35.53864269	38.60567365
70	25.87675179	25.87673255	25.87673254	25.88369466	25.88369513	35.53864089	35.53864269	38.60567365
71	25.87675185	25.87673255	25.87673255	25.88369466	25.88369513	35.53864089	35.53864269	38.60567365
72	25.87675185	25.87673255	25.87673255	25.88369513	29.10530313	35.53864089	35.53864269	38.60567365
73	25.87675185	25.87673255	25.87673255	25.88369513	29.10530313	35.53864116	35.5386427	38.60567365
74	25.87675185	25.87673255	25.87673255	25.88369513	29.10530313	35.53864116	35.5386427	38.60567365
75	25.87675185	25.87673255	25.87673255	25.88369513	29.10530313	35.53864116	35.5386427	38.60567365
76	25.87675185	25.87673255	25.87673255	25.88369513	29.10530313	35.53864116	38.75868323	38.60567365
77	25.87675185	25.87673255	25.87673255	25.88369513	29.10530313	35.53864116	38.75868323	38.60567365
78	25.87675185	25.87675112	29.09760425	25.88369513	29.10530313	35.53864117	38.75868324	38.62785777
79	25.87675185	25.87675112	29.09760425	25.88369513	29.10530313	35.53864117	38.75868324	38.62815883
80	25.87675185	25.87675113	29.09760425	25.88369513	29.10530313	35.53864117	38.75868324	38.62899609
81	25.87675185	25.87675113	29.09760426	25.88369513	32.32682265	35.53864117	38.75868324	38.62899847
82	25.87675185	25.87675113	29.09760426	29.10530314	32.32682265	35.53864117	38.75868324	38.62901003
83	25.87675185	25.87675113	29.09760426	29.10530314	32.32682265	35.53867841	38.75868324	38.62901003
84	25.87675185	25.87675113	29.09760426	29.10530314	32.32682265	35.53867841	38.75868324	38.62901003
85	25.87675185	25.87675113	29.09760426	29.10530314	32.32682265	35.53867841	38.75868325	38.62901003
86	25.87675185	25.87675113	29.09760426	29.10530314	35.52225999	35.53867841	38.75868325	38.62901003
87	25.87675185	29.09762732	29.09760426	29.10530314	35.52226	35.53867841	38.75868325	38.62901003
88	25.87675185	29.09762732	29.09760426	29.10530314	35.52226	35.53867841	38.75868325	38.62901003
89	25.87675185	29.09762732	29.09760426	29.10530314	35.52226009	35.53867904	38.75868325	38.62901003
90	25.87675185	29.09762732	29.09760426	29.10530314	35.5222601	38.75873052	38.75868325	38.62901003
91	25.87675185	29.09762732	29.09760426	29.10530314	35.5563084	38.75873052	38.75868325	38.62901003
92	25.88369479	29.09762732	29.09762732	32.33412382	35.5563084	38.75873052	38.75868325	38.62901003
93	25.88369479	29.09762732	29.09762732	32.33412382	38.74057722	38.7598365	38.75983654	38.62901003
94	25.88369479	29.09762732	29.09762732	32.33412382	38.74057724	38.7598365	38.75983654	38.62901003
95	25.88369479	29.09762732	32.31828737	32.33412382	38.75994067	38.7598365	38.75983655	38.62901003
96	25.88369479	29.09762732	32.31828737	32.33412382	38.75994067	38.7598365	38.75983656	38.62901003
97	25.88369479	29.09762732	32.31828737	32.33412382	38.75994067	38.7598365	38.75983656	40.2550752
98	25.88369479	29.09762732	32.31828738	32.33412382	38.75994067	38.75983651	38.75983656	41.44902665
99	25.88369479	29.09762732	32.31828738	32.33412382	38.75994067	38.75983651	38.75983657	42.56304597
100	25.88369479	29.09762732	32.31828738	32.33412382	38.75994067	38.75989404	38.75989405	43.1069575
101	25.88369479	29.09762732	32.31828738	32.33412382	38.75994067	38.75989404	38.75989405	43.59752347
102	25.88369479	29.09762732	32.31828738	32.33412382	38.75994067	38.75989404	38.75989405	43.98967607
103	25.88369482	29.09762732	32.31828738	32.33412382	38.75994067	38.75989404	38.75989405	44.23699692
104	25.88369482	29.09762732	32.31828738	35.5563084	38.75994067	38.75989404	38.75989405	45.23819439
105	25.88369482	29.09762732	32.31828738	35.5563084	38.75994067	38.75989404	38.75989405	45.3986429
106	25.88369482	29.09762732	32.31828738	35.5563084	38.75994067	38.75989404	38.75989405	46.59397749
107	25.88369482	29.09762732	32.31828738	35.5563084	38.75994067	38.75989405	38.75989405	47.8775783
108	25.88369482	29.09762733	32.31828738	35.5563084	38.75994067	38.75989405	38.75989405	48.1121769
109	25.88369482	32.31828738	32.31828738	35.5563084	38.75994067	38.75989405	38.75989405	48.95773514
110	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	49.21888551
111	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	49.67452085
112	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	49.7913007
113	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	49.92962746
114	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	49.99321203
115	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	50.18078741
116	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	50.23808498
117	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	50.30994825
118	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	50.48331826
119	25.88369482	32.31828738	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	50.63036063
120	25.88369482	32.31828739	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	50.74882781
121	25.88369482	32.31828746	32.31828738	38.75994067	38.75994067	38.75989405	38.75989405	50.77695853
122	25.88369482	32.31828746	35.5386785	38.75994067	38.75994067	38.75989405	38.75989405	51.06875276
123	25.88369482	32.31828746	35.5386785	38.75994067	38.75994067	38.75989405	38.75989405	51.13608047
124	25.88369482	32.31828746	38.75872974	38.75994067	38.75994067	38.75989405	38.75989405	51.13798846
125	25.88369482	32.31828746	38.75872974	38.75994067	38.75994067	38.75989405	38.75989405	51.21790563
126	25.88369482	32.31828746	38.75872974	38.75994067	38.75994067	38.75989405	38.75989405	51.2948852
127	25.88369482	32.31828746	38.75872974	38.75994067	38.75994067	38.75989405	38.75989405	51.31266158
128	25.88369482	32.31828746	38.75872974	38.75994067	38.75994067	38.75989405	38.75989405	51.40204619
129	25.88369482	32.31828746	38.75872974	38.75994067	38.75994067	38.75989405	38.75989405	51.41485304
130	25.88369482	32.31828746	38.75872974	38.75994067	38.75994067	38.75989405	38.75989405	53.6070589
131	25.88369482	32.31828746	38.75872975	38.75994067	38.75994067	38.75989405	38.75989405	53.84850218
132	25.88369482	35.53867861	38.75872975	38.75994067	38.75994067	38.75989405	38.75989405	53.97790928
133	25.88369482	35.53867861	38.7587299	38.75994067	38.75994067	38.75989405	38.75989405	54.02911216
134	25.88369482	35.53867861	38.7587299	38.75994067	38.75994067	38.75989405	38.75989405	54.20753079
135	25.88369482	35.53867861	38.7587299	38.75994067	38.75994067	38.75989405	38.75989405	54.22507118
136	25.88369482	35.53867861	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.32723492
137	25.88369482	35.53867861	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.35889482
138	25.88369482	35.53867861	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.45822415
139	25.88369482	35.53867861	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.47450735
140	25.88369482	35.53867862	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.47777284
141	25.88369482	38.75872991	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.50688304
142	25.88369482	38.75872991	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.53318742
143	25.88369482	38.75872991	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.53318742
144	25.88369482	38.75872991	38.7587299	38.75994067	38.75994067	38.75989405	38.75989406	54.53997789
145	25.88369482	38.75872991	38.7587299	38.75994067	38.75994068	38.75989405	38.75989406	54.54534546
146	25.88369482	38.7587301	38.7587299	38.75994067	38.75994068	38.75989405	38.75989406	54.55403669
147	25.88369482	38.7587301	38.75872991	38.75994067	38.75994068	38.75989406	38.75989406	54.58146904
148	25.88369482	38.7587301	38.75872991	38.75994067	38.75994068	38.75989406	38.75989406	55.62807751
149	25.88369482	38.7587301	38.75872991	38.75994068	38.75994068	38.75989406	38.75989406	55.63802676
150	25.88369482	38.7587301	38.75872992	38.75994068	38.75994068	38.75989406	38.75989406	55.68937028
151	25.88369482	38.7587301	38.75872993	38.75994068	38.75994068	38.75989406	38.75989406	55.69708839
152	25.88369482	38.7587301	38.75994018	38.75994068	38.75994068	38.75989406	38.75989406	56.46451511
153	25.88369482	38.7587301	38.75994018	38.75994068	38.75994068	38.75989406	38.75989406	56.78404942
154	25.88369482	38.7587301	38.75994018	38.75994068	38.75994068	38.75989423	38.75989406	57.05251585
155	25.88369482	38.7587301	38.75994018	38.75994068	38.75994068	38.75989423	38.75989407	57.08534822
156	25.88369482	38.75873049	38.75994018	38.75994068	38.75994068	38.75989423	38.75989407	57.10407584
157	25.88369482	38.75873049	38.75994018	38.75994068	38.75994068	38.75989424	38.75989407	57.11413987
158	25.88369482	38.75873049	38.75994018	38.75994068	38.75994068	38.75989424	38.75989407	57.1323177
159	25.88369482	38.75873049	38.75994018	38.75994068	38.75994068	38.75989424	38.75989407	57.23020679
160	25.88369482	38.75873049	38.75994018	38.75994068	38.75994068	38.75989424	38.75989407	57.31968568
161	25.88369482	38.75873049	38.75994018	38.75994068	38.75994068	41.97984306	38.75989411	57.33731979
162	25.88369482	38.75873049	38.75994018	38.75994068	38.75994068	41.97984306	38.75989411	57.38371502
163	25.88369482	38.75994018	38.75994018	38.75994068	38.75994068	41.97984306	38.75989411	57.44765374
164	25.88369482	38.75994018	38.75994018	38.75994068	38.75994068	41.97984306	38.75989411	57.45206555
165	25.88369482	38.75994018	38.75994018	38.75994068	38.75994068	41.97984306	38.75989523	57.82946489
166	25.88369482	38.75994018	38.75994018	38.75994088	38.75994088	41.97984306	38.75989523	57.85682375
167	25.88369482	38.75994018	38.75994018	38.75994088	38.75994088	41.97984306	38.75989523	57.88982243
168	25.88369482	38.75994018	41.6190604	38.75994088	38.75994088	41.97984482	38.75989523	57.94085677
169	25.88369482	38.75994018	41.6190604	38.75994088	38.75994088	41.97984482	38.75989523	58.0970681
170	25.88369482	38.75994018	41.6190604	38.75994088	38.75994088	41.97984482	38.75989523	58.19517694
171	25.88369482	38.75994018	41.61906041	38.75994088	38.75994088	41.97984482	38.75989523	58.20997991
172	25.88369482	38.75994018	41.61906199	38.75994088	38.75994088	41.97984482	38.75989523	58.21061926
173	25.88369482	38.75994018	41.619062	38.75994088	38.75994088	41.97984482	38.75989539	58.55426835
174	25.88369482	38.75994018	41.619062	38.75994088	38.75994088	41.97984482	38.75989539	58.60156468
175	25.88369482	38.75994018	41.61906209	38.75994088	38.75994088	41.97984482	38.75989539	58.65574291
176	25.88369482	38.75994018	41.61906215	38.75994088	38.75994088	41.97984482	38.75989539	58.68360206
177	25.88369482	38.75994018	41.6190622	38.75994088	38.75994088	41.97984482	38.75989539	58.6907621
178	25.88369482	38.75994018	41.61912534	38.75994088	38.75994088	41.97984483	38.75989539	58.69949613
179	25.88369482	38.75994018	41.61912539	38.75994088	38.75994088	41.97984483	38.75989539	58.70041769
180	25.88369482	38.75994018	41.61912539	38.75994102	38.75994088	41.97984483	41.97984484	58.70094026
181	25.88369482	41.61916352	41.61912548	38.75994102	38.75994088	41.97984483	41.97984484	58.70399892
182	25.88369482	41.61916353	41.61912677	38.75994102	38.75994088	41.97984483	41.97984484	58.75944447
183	25.88369482	41.61916482	41.61916482	38.75994102	38.75994088	41.97984483	41.97984484	58.77481256
184	25.88369482	41.63074749	41.61916548	38.75994102	38.75994088	41.97984485	41.97984484	58.79792621
185	25.88369482	41.63074749	41.61916548	38.75994102	38.75994088	41.97984485	41.97984484	58.8148999
186	25.88369482	41.63115696	41.63074753	38.75994102	38.75994088	41.97984485	41.97984484	58.85723035
187	25.88369482	41.63115698	41.63074757	38.75994102	38.75994088	41.97984485	41.97984484	58.8594983
188	25.88369482	41.63115698	41.63074757	38.75994102	38.75994101	41.97984485	41.97984484	58.86091659
189	25.88369482	41.63115698	41.63074757	38.75994102	38.75994101	41.97984485	41.97984484	58.86185889
190	25.88369482	41.631157	41.63074757	38.75994102	38.75994101	41.97984485	41.97984484	58.86218866
191	25.88369482	41.631157	44.8145314	38.75994102	38.75994101	41.97984485	41.97984484	58.87826137
192	25.88369486	41.631157	44.81453141	38.75994102	38.75994101	41.97984485	41.97984484	58.8833323
193	25.88369486	41.63116032	44.81453141	38.75994102	38.75994101	41.97984485	41.97984484	58.89607974
194	25.88369486	41.63116192	44.81453141	38.75994102	38.75994101	41.97984488	41.97984484	58.89622014
195	25.88369486	41.63116266	44.81453691	38.75994102	38.75994101	41.97984488	41.97984484	58.89691657
196	25.88369486	41.63116266	44.81453691	38.75994102	38.75994101	41.97984488	41.97984484	58.95081657
197	25.88369486	41.63116266	44.81455781	38.75994102	38.75994101	41.97984488	45.19935339	58.95109269
198	25.88369486	41.63121046	44.81455787	41.9799046	38.75994101	41.97984488	45.19935339	58.95271145
199	25.88369486	41.63121078	44.81456247	41.9799046	38.75994101	41.97984488	45.19935339	58.95281666
200	25.88369486	41.63121078	44.81456351	41.9799046	38.75994102	41.97984488	45.19935339	58.95289386


==> skitter_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	3.09	2.59	2.59
51	51.39	46.08	44.82
101	51.4	58.45	57.63
151	51.4	59.96	59.93
201	51.41	61.57	61.57
251	51.41	62.54	62.04
301	51.41	64.88	64.48
351	51.88	65.84	65.53
401	51.88	67.86	66.31
451	51.88	68.08	68.08
501	53.39	69.03	69.03
551	53.4	69.34	69.34
601	55.21	69.43	69.42
651	55.21	69.67	69.67
701	55.21	69.88	69.88
751	55.21	70.02	70.08
801	55.69	70.93	70.73
851	55.69	71.17	70.98
901	55.69	71.22	71.22
951	55.69	71.53	71.46


==> youtube_eigenDropPercentage.csv <==
x	ns	cw6	cw8
1	23.57	23.07	21.17
51	36.17	30.89	30.9
101	41.77	34.77	34.77
151	43.23	36.62	36.41
201	46.63	38.55	38.09
251	47.91	40.62	41.4
301	47.92	45.75	42.79
351	47.92	46.6	46.79
401	47.92	48.24	48.56
451	47.92	49.03	48.99
501	47.92	49.43	49.55
551	47.92	50.59	50.24
601	47.92	51.59	51.26
651	47.92	52.6	52.08
701	47.92	53.54	53.53
751	47.92	53.89	53.94
801	47.92	55.36	55.02
851	47.92	55.72	55.78
901	47.92	56.46	56.25
951	47.93	56.97	56.92


==> youtube_time_tikz.csv <==
x	ns_time	walk6_time	walk8_time
50	4.7662	4.1431	4.9216
100	5.3413	4.755	5.5451
150	5.9735	5.4295	6.2253
200	6.635	6.1168	7.0168
250	7.237	7.0079	7.7783
300	7.9139	7.6258	8.449
350	8.6985	8.5012	9.1271
400	9.3773	9.1633	10.076
450	10.061	10.12	10.731
500	10.866	10.829	11.683
550	11.614	11.664	12.335
600	12.349	12.529	13.512
650	13.172	13.755	14.135
700	13.983	14.329	15.098
750	14.894	15.149	16.308
800	15.759	16.081	16.915
850	16.581	17.351	17.733
900	17.442	17.944	18.603
950	18.261	19.116	19.749
1000	19.098	19.825	21.242

